Licking the plate: dusty star-forming galaxies buried in the ALMA calibration data

Deep, unbiased surveys are essential to decipher the cosmic evolution of galaxies. The submillimetre (submm) and millimetre (mm) windows complement the UV/optical waveband and are key to revealing the cold and dusty Universe. Traditional ways of conducting deep surveys resort to either lensed fields or target small areas for ultra-long integrations. These surveys have greatly advanced our understanding of dusty star-forming galaxies (DSFGs), but are susceptible to lensing uncertainties and cosmic variance and will be expensive to expand. Here, we summarise our recent multi-wavelength survey of DSFGs in the vicinity of ALMA's calibrators: the ALMACAL survey. These fields have accumulated many hundreds of hours of on-source time, reaching depths and effective areas that are competitive with bespoke cosmological surveys. We summarise the multi-wavelength number counts from ALMACAL and the resolved fraction of the Cosmic Infrared Background (CIB) from submm to mm wavelengths. Meanwhile, combining all available ALMA observations in each field results in impressive frequency coverage, which often yields the redshifts of these DSFGs. The ALMACAL survey has demonstrated the scientific value of calibration scans for all submm/mm and radio telescopes, existing and planned.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

